Quadratic-Curve-Lifted Reed-Solomon Codes

Lifted codes are a class of evaluation codes attracting more attention due to good locality and intermediate availability. In this work we introduce and study quadratic-curve-lifted Reed-Solomon (QC-LRS) codes, where the codeword symbols whose coordinates are on a quadratic curve form a codeword of a Reed-Solomon code. We first develop a necessary and sufficient condition on the monomials which form a basis the code. Based on the condition, we give upper and lower bounds on the dimension and show that the asymptotic rate of a QC-LRS code over $\mathbb{F}_q$ with local redundancy $r$ is $1-\Theta(q/r)^{-0.2284}$. Moreover, we provide analytical results on the minimum distance of this class of codes and compare QC-LRS codes with lifted Reed-Solomon codes by simulations in terms of the local recovery capability against erasures. For short lengths, QC-LRS codes have better performance in local recovery for erasures than LRS codes of the same dimension.

==> dim10_fail_rate_l=3_r=3_step=50_CL.dat <==
tau fail_rate 
0.200000 0.000000e+00 
0.220000 0.000000e+00 
0.240000 0.000000e+00 
0.260000 0.000000e+00 
0.280000 0.000000e+00 
0.300000 0.000000e+00 
0.320000 0.000000e+00 
0.340000 1.500000e-07 
0.360000 5.000000e-07 
0.380000 1.450000e-06 
0.400000 4.650000e-06 
0.420000 1.925000e-05 
0.440000 5.720000e-05 
0.460000 1.732000e-04 
0.480000 4.539000e-04 
0.500000 1.129200e-03 
0.520000 2.409950e-03 
0.540000 5.094242e-03 
0.560000 1.005302e-02 
0.580000 1.923107e-02 
0.600000 3.410307e-02 
0.620000 5.750551e-02 
0.640000 9.185606e-02 
0.660000 1.405071e-01 
0.680000 2.050767e-01 
0.700000 2.838956e-01 
0.720000 3.739510e-01 
0.740000 4.736344e-01 
0.760000 5.848255e-01 
0.780000 6.858664e-01 
0.800000 7.759427e-01 
0.820000 8.533851e-01 
0.840000 9.092692e-01 
0.860000 9.493759e-01 
0.880000 9.755071e-01 
0.900000 9.871859e-01 
0.920000 9.970869e-01 
0.940000 9.992065e-01 
0.960000 9.998628e-01 
0.980000 1.000000e+00 


==> dim10_fail_rate_l=3_r=4_step=50_LRS.dat <==
tau fail_rate 
0.200000 0.000000e+00 
0.220000 0.000000e+00 
0.240000 0.000000e+00 
0.260000 0.000000e+00 
0.280000 0.000000e+00 
0.300000 0.000000e+00 
0.320000 0.000000e+00 
0.340000 2.500000e-07 
0.360000 8.000000e-07 
0.380000 3.100000e-06 
0.400000 1.175000e-05 
0.420000 4.660000e-05 
0.440000 1.345500e-04 
0.460000 3.501000e-04 
0.480000 8.570000e-04 
0.500000 1.945600e-03 
0.520000 4.198099e-03 
0.540000 8.264542e-03 
0.560000 1.530500e-02 
0.580000 2.733854e-02 
0.600000 4.574085e-02 
0.620000 7.344941e-02 
0.640000 1.111686e-01 
0.660000 1.604869e-01 
0.680000 2.264277e-01 
0.700000 3.009933e-01 
0.720000 3.813925e-01 
0.740000 4.728286e-01 
0.760000 5.671172e-01 
0.780000 6.499796e-01 
0.800000 7.229684e-01 
0.820000 8.022905e-01 
0.840000 8.672511e-01 
0.860000 9.169611e-01 
0.880000 9.515369e-01 
0.900000 9.723917e-01 
0.920000 9.888895e-01 
0.940000 9.963662e-01 
0.960000 9.996570e-01 
0.980000 1.000000e+00 


==> dim6_fail_rate_l=3_r=4_step=50_CL.dat <==
tau fail_rate 
0.300000 0.000000e+00 
0.320000 0.000000e+00 
0.340000 0.000000e+00 
0.360000 0.000000e+00 
0.380000 0.000000e+00 
0.400000 0.000000e+00 
0.420000 0.000000e+00 
0.440000 0.000000e+00 
0.460000 1.500000e-07 
0.480000 4.000000e-07 
0.500000 1.350000e-06 
0.520000 4.600000e-06 
0.540000 1.380000e-05 
0.560000 4.245000e-05 
0.580000 1.272500e-04 
0.600000 3.503000e-04 
0.620000 8.460000e-04 
0.640000 2.010850e-03 
0.660000 4.447636e-03 
0.680000 9.604122e-03 
0.700000 1.895663e-02 
0.720000 3.513604e-02 
0.740000 6.367649e-02 
0.760000 1.076613e-01 
0.780000 1.725086e-01 
0.800000 2.620410e-01 
0.820000 3.727212e-01 
0.840000 4.971511e-01 
0.860000 6.325934e-01 
0.880000 7.570922e-01 
0.900000 8.544932e-01 
0.920000 9.322731e-01 
0.940000 9.780232e-01 
0.960000 9.946756e-01 
0.980000 9.996472e-01 


==> dim6_fail_rate_l=3_r=5_step=50_LRS.dat <==
tau fail_rate 
0.300000 0.000000e+00 
0.320000 0.000000e+00 
0.340000 0.000000e+00 
0.360000 0.000000e+00 
0.380000 0.000000e+00 
0.400000 0.000000e+00 
0.420000 0.000000e+00 
0.440000 0.000000e+00 
0.460000 0.000000e+00 
0.480000 6.500000e-07 
0.500000 1.750000e-06 
0.520000 4.850000e-06 
0.540000 1.445000e-05 
0.560000 5.290000e-05 
0.580000 1.627500e-04 
0.600000 4.109000e-04 
0.620000 1.013100e-03 
0.640000 2.301050e-03 
0.660000 4.978957e-03 
0.680000 1.029867e-02 
0.700000 2.024153e-02 
0.720000 3.672219e-02 
0.740000 6.378345e-02 
0.760000 1.043831e-01 
0.780000 1.625405e-01 
0.800000 2.392356e-01 
0.820000 3.348368e-01 
0.840000 4.485804e-01 
0.860000 5.729243e-01 
0.880000 6.886169e-01 
0.900000 7.971552e-01 
0.920000 8.739386e-01 
0.940000 9.453811e-01 
0.960000 9.833126e-01 
0.980000 9.979845e-01 


==> dimBounds_l=5_CL.dat <==
r dim_ub dim_lb rate_ub rate_lb
1 6.280000e+02 3.970000e+02 0.613281 0.387695 
2 5.600000e+02 2.920000e+02 0.546875 0.285156 
3 5.600000e+02 1.760000e+02 0.546875 0.171875 
4 4.800000e+02 1.760000e+02 0.468750 0.171875 
5 4.800000e+02 6.400000e+01 0.468750 0.062500 
6 4.800000e+02 6.400000e+01 0.468750 0.062500 
7 4.800000e+02 6.400000e+01 0.468750 0.062500 
8 3.840000e+02 6.400000e+01 0.375000 0.062500 


==> dim_l=5_CL.dat <==
r dim rate
1 561 0.547852
2 439 0.428711
3 372 0.363281
4 318 0.310547
5 280 0.273438
6 246 0.240234
7 217 0.211914
8 192 0.187500
9 172 0.167969
10 153 0.149414
11 136 0.132812
12 120 0.117188
13 106 0.103516
14 93 0.090820
15 82 0.080078
16 72 0.070312
17 64 0.062500
18 56 0.054688
19 49 0.047852
20 42 0.041016
21 36 0.035156
22 30 0.029297
23 25 0.024414
24 20 0.019531
25 16 0.015625
26 12 0.011719
27 9 0.008789
28 6 0.005859
29 4 0.003906
30 2 0.001953
31 1 0.000977

